Causal Inference and Mechanism Clustering of A Mixture of Additive Noise Models

The inference of the causal relationship between a pair of observed variables is a fundamental problem in science, and most existing approaches are based on one single causal model. In practice, however, observations are often collected from multiple sources with heterogeneous causal models due to certain uncontrollable factors, which renders causal analysis results obtained by a single model skeptical. In this paper, we generalize the Additive Noise Model (ANM) to a mixture model, which consists of a finite number of ANMs, and provide the condition of its causal identifiability. To conduct model estimation, we propose Gaussian Process Partially Observable Model (GPPOM), and incorporate independence enforcement into it to learn latent parameter associated with each observation. Causal inference and clustering according to the underlying generating mechanisms of the mixture model are addressed in this work. Experiments on synthetic and real data demonstrate the effectiveness of our proposed approach.

==> prob_causal_intro.txt <==
Inferring the causal direction between two random variables $X$ and $Y$ using passive observations sampled from their joint distribution, $P(X, Y)$, has been increasingly concerned and emphasized recently \citep{shimizu2006linear, hoyer2009nonlinear, zhang2009identifiability, stegle2010probabilistic, janzing2012information, sgouritsa2015inference}. This task is challenging because conditional-independence-based causal discovery methods \citep{spirtes2000causation, Pearl:2009:CMR:1642718} estimate the \emph{Markov equivalent} causal structures and can not distinguish whether $X$ causes $Y$ ($X\to Y$) or vice versa ($Y\to X$) in the case of two variables.

Majority of the existing methods firstly model the relation between the cause and the effect using a functional model with certain assumptions. Then they derive certain property which only holds in the causal direction and is violated in the anti-causal direction to infer the true causal direction. This kind of widely used property is often termed cause-effect asymmetry. For example, the additive noise model (ANM) \citep{hoyer2009nonlinear} represents the effect as a function of the cause with an additive independent noise, i.e. $Y = f(X) + E_{Y}$. They showed that there are no model of the form $X = g(Y) + E_{X}$ that admits an ANM in the anti-causal direction for most combinations $\left(f, p(X), p(E_{Y})\right)$. Therefore, the inference of ANM is done by finding the direction that fits ANM better. Similar methods include post-nonlinear model (PNL) \citep{zhang2009identifiability} and information geometric causal inference (IGCI) \citep{janzing2012information}. The Linear non-Gaussian Acyclic Model (LiNGAM) \citep{shimizu2006linear} was proposed for recovering the structure of causal graphs. It is also a method based on functional causal model in the sense that each variable is the sum of a linear combination of other variables before it in the causal order and an additive non-Gaussian noise.

By defining a specific form of the functional causal model, these methods actually work on a restricted class of conditionals $\mathcal{C}$ and marginal distributions $\mathcal{M}$ which leads to serious limitations especially on real problems. Alternatively, a fully non-parametric, Bayesian method \citep{stegle2010probabilistic} called GPI, which considers causal inference from the perspective of the notion of "complexity", was proposed to overcome these problems. Intuitively, the idea is that the factorization of the joint distribution $P$(cause, effect) into $P$(cause)$P$(effect$|$ cause) typically yields models of lower total complexity than the factorization $P$(effect)$P$(cause$|$ effect). In GPI model,  priors are placed on marginal distributions of the cause and conditional distributions of the effect given the cause that both favor distributions of low complexity. Then the inference of the causal direction is done by comparing the marginal likelihood of two hypothetic models $X \to Y$ and $Y \to X$.
